'Sculptor'-ing the Galaxy? The Chemical Compositions of Red Giants in the Sculptor Dwarf Spheroidal Galaxy

We have used high-resolution, high signal-to-noise spectra obtained with the VLT and UVES to determine abundances of 17 elements in 4 red giants in the Sculptor dwarf spheroidal galaxy. Our [Fe/H] values range from --2.10 to --0.97, confirming previous findings of a large metallicity spread. We have combined our data with similar data for five Sculptor giants studied recently to form one of the largest samples of high resolution abundances yet obtained for a dwarf spheroidal galaxy, covering essentially the full known metallicity range. These properties allow us to establish trends of [X/Fe] with [Fe/H] for many elements, X. The trends are significantly different from the trends seen in galactic halo and globular cluster stars. We compare our Sculptor sample to their most similar Galactic counterparts and find substantial differences remain even with these stars. The many discrepancies in the relationships between [X/Fe] as seen in Sculptor compared with Galactic field stars indicates that our halo cannot be made up in bulk of stars similar to those presently seen in dwarf spheroidal galaxies like Sculptor. These results have serious implications for the Searle-Zinn and hierarchical galaxy formation scenarios. We also find that the most metal-rich star in our sample is a heavy element-rich star. A very high percentage of such heavy element stars are now known in dwarf spheroidals compared to the halo, further mitigating against the formation of the halo from such objects.

==> Geisler.tab1.dat <==
\documentclass{aastex}
\begin{document}
\begin{deluxetable}{ ccccccccccc }
\setcounter{table}{0}
\tablewidth{500pt}
\tablecaption{Program Stars: Observed Parameters}
 
\tablehead{  Star \# &
\multicolumn{1}{c} {V} &
\multicolumn{1}{c} {(B-V)} &
\multicolumn{1}{c} {K} &
\multicolumn{1}{c} {(V$_{\rm o}$-K)} &
\multicolumn{1}{c} {(J-K)} &
\multicolumn{1}{c} {M$_{\rm K}$} &
\multicolumn{1}{c} {(B.C.)$_{\rm K}$} &
\multicolumn{1}{c} {M$_{\rm bol}$} &
\multicolumn{1}{c} {log($L/L_\odot$)} &
\multicolumn{1}{c} {$V_r (km s^{-1})$}
}
\startdata
 195 & 17.35 & 1.13 & 14.26 & 3.02 & 0.82 & -5.28 & 2.35 & -2.93 & 3.07 & +118.7\\ 
 770 & 17.36 & 1.26 & 14.07 & 3.22 & 0.97 & -5.47 & 2.42 & -3.05 & 3.12 & +118.6\\ 
 982 & 17.24 & 1.62 & 13.74 & 3.43 & 0.92 & -5.80 & 2.40 & -3.40 & 3.26 & +109.4\\
1446 & 17.39 & 1.50 & 13.78 & 3.54 & 1.05 & -5.76 & 2.53 & -3.23 & 3.19 & +109.0\\
\enddata
\tablecomments{ E(B-V)= 0.02, (m-M)$_{0}$= 19.54, and A$_{\rm V}$=
3.3E(B-V).
}
\end{deluxetable}

\end{document}


==> Geisler.tab2.dat <==
\documentclass{aastex}
\begin{document}
\begin{deluxetable}{ ccccccc }  
\setcounter{table}{1}  
\tablewidth{450pt}  
\tablecaption{Program Stars: Derived Parameters}

\tablehead{  Star \# &   
\multicolumn{1}{c} {T$_{\rm eff}$(V-K)(K)} &  
\multicolumn{1}{c} {T$_{\rm eff}$(J-K)(K)} &
\multicolumn{1}{c} {T$_{\rm eff}$(K)} &
\multicolumn{1}{c} {Log g (cm s$^{-2}$)} &
\multicolumn{1}{c} {$\xi$ (km s$^{-1}$)} &
\multicolumn{1}{c} {[Fe/H]} 
} 
\startdata 
  195 & 4225 & 4300 & 4250 & 0.20 & 1.8 & -2.1  \\
  770 & 4120 & 4000 & 4075 & 0.00 & 1.9 & -1.7  \\
  982 & 3980 & 4080 & 4025 & 0.50 & 2.2 & -1.0  \\
 1446 & 3940 & 3850 & 3900 & 0.00 & 2.3 & -1.2  \\
\enddata
%\tablecomments{ }
\end{deluxetable}
\end{document}



==> Geisler.tab3.dat <==
\documentclass{aastex}
%\documentstyle[12pt,aaspp4]{article}
\begin{document}
\begin{deluxetable}{ ccccccc }  
\setcounter{table}{2}  
\tablewidth{450pt}  
\singlespace
\tablecaption{Fe I \& Fe II Equivalent Widths.}

\tablehead{ $\lambda$(\AA) &   
\multicolumn{1}{c} {$\chi$(eV)} &
\multicolumn{1}{c} {gf} &
\multicolumn{1}{c} {Star 195} &
\multicolumn{1}{c} {Star 770} &  
\multicolumn{1}{c} {Star 982} &
\multicolumn{1}{c} {Star 1446}
} 
\startdata 
    Fe I   &       &           &  &      &  &  \nl
  6024.058 & 4.548 & 8.710e-01 &  38 &  78 & 148 & 144 \nl
  6027.051 & 4.076 & 8.128e-02 &  -- &  57 & 130 &  92 \nl
  6056.005 & 4.733 & 3.981e-01 &  29 &  -- & 118 &  -- \nl
  6079.009 & 4.652 & 1.072e-01 &  -- &  19 &  -- &  45 \nl 
  6096.665 & 3.984 & 1.660e-02 &  -- &  27 &  -- &  -- \nl 
  6151.618 & 2.176 & 5.129e-04 &  58 &  77 & 150 & 158 \nl 
  6157.728 & 4.076 & 7.762e-02 &  -- &  45 &  -- &  97 \nl 
  6165.360 & 4.142 & 3.388e-02 &  13 &  32 &  94 &  61 \nl 
  6173.336 & 2.223 & 1.318e-03 &  -- & 119 & 189 & 157 \nl 
  6187.990 & 3.943 & 2.692e-02 &  12 &  -- &  98 &  -- \nl
  6322.686 & 2.588 & 3.715e-03 &  50 &  96 &  -- & 174 \nl 
  6380.743 & 4.186 & 4.786e-02 &  -- &  27 &  -- &  68 \nl 
  6393.601 & 2.433 & 3.715e-02 & 132 & 180 & 257 & 242 \nl 
  6411.649 & 3.653 & 2.188e-01 &  80 & 142 &  -- &  -- \nl 
  6421.351 & 2.279 & 9.772e-03 & 134 & 177 & 214 & 235 \nl 
  6430.846 & 2.176 & 9.772e-03 & 127 & 167 & 275 & 250 \nl 
  6593.871 & 2.437 & 3.802e-03 &  -- & 123 & 188 &  -- \nl 
  6597.561 & 4.795 & 1.202e-01 &  -- &  11 &  44 &  49 \nl 
  6609.110 & 2.559 & 2.042e-03 &  43 &  84 & 170 & 173 \nl 
  6733.151 & 4.637 & 3.715e-02 &   4 &  14 &  55 &  44 \nl 
  6820.372 & 4.638 & 6.761e-02 &  -- &  18 &  67 &  53 \nl 
  6858.150 & 4.607 & 1.175e-01 &   9 &  18 &  70 &  58 \nl 
    Fe II  &       &           &  &      &  &  \nl
  5991.368 & 3.153 & 2.754e-04 &  -- &  -- &  50 &  42 \nl
  6084.099 & 3.199 & 1.585e-04 &  -- &  33 &  -- &  45 \nl 
  6149.246 & 3.889 & 1.905e-03 &  13 &  33 &  -- &  -- \nl 
  6416.921 & 3.891 & 2.089e-03 &  16 &  25 &  48 &  48 \nl 
  6432.682 & 2.891 & 2.630e-04 &  28 &  48 &  64 &  -- \nl 
\enddata
%\tablecomments{}
\end{deluxetable}
\end{document}


==> Geisler.tab4.dat <==

\documentstyle{aastex}
%\documentstyle[apjpt]{article}
\setlength{\tabcolsep}{0.05 in}
\renewcommand{\arraystretch}{0.95}
\begin{document}
\pagestyle{empty}  
\setcounter{table}{3}  
\begin{planotable}{ rcccccc }  
\tablewidth{520pt}  
\tablecaption{Equivalent Width Measurements for Other Elements}

\tablehead{  Ion \,\,\,\,\, $\lambda$(\AA) &   
\multicolumn{1}{c} {$\chi$ (eV)} &
\multicolumn{1}{c} {gf} &
\multicolumn{1}{c} {Sc 195} &
\multicolumn{1}{c} {Sc 770} &
\multicolumn{1}{c} {Sc 982} &
\multicolumn{1}{c} {Sc 1446}}
\startdata 
[O I] \, 6300.311 &  0.000 & 1.698e-10 & 13 & 5.0 & 86 & 4.5  \nl
\noalign{\hrule}
 Na I \, 6154.200 &  2.102 & 2.951e-02 & 9 & 12 & 35 & 15 \nl  
   6160.800 & 2.104 & 5.888e-02 &  4 & 11 & 55 & 26 \nl
\noalign{\hrule}
 Mg I \, 8717.833 & 5.930 & 1.318e-01 & --- & 13 & 32 & 20 \nl  
   8736.040 & 5.950 & 4.677e-01 &  22 & 65 & 56 & 55 \nl
\noalign{\hrule}
 Al I \, 6696.023 & 3.143 & 4.786e-02 & --- & --- & 33 & 28 \nl
   6698.673 &  3.143 & 2.399e-02 & --- & --- & --- & 10 \nl
\noalign{\hrule}
 Si I \, 6155.134 & 5.619 & 3.981e-02 & 13 & 18 & --- & 39 \nl
   6721.848 & 5.863 & 3.236e-02 & 10 & 11 & --- & 20 \nl
   7405.790 & 5.620 & 1.514e-01 & 28 & 77 & 171 & 58 \nl
\noalign{\hrule}
 Ca I \, 6161.300 & 2.523 & 9.333e-02 & 32 & 60 & 198 & 96 \nl  
   6166.440 & 2.521 & 7.244e-02 &  23 &  58 & 164 & 112 \nl 
   6439.080 & 2.526 & 2.950e+00 & 100 & 151 & 209 & 201 \nl 
   6455.600 & 2.523 & 4.571e-02 &  22 &  47 & 105 & 100 \nl 
   6471.660 & 2.526 & 2.061e-01 &  59 &  92 & 130 & 146 \nl 
   6493.780 & 2.521 & 7.760e-01 &  87 & 126 & 188 & 169 \nl 
   6499.650 & 2.523 & 1.510e-01 &  33 &  76 & 120 & 134 \nl 
   6508.840 & 2.526 & 7.762e-03 & --- & --- &  37 &  23 \nl 
\noalign{\hrule}
 Sc II \, 6245.620 &   1.507 & 9.550e-02 & 35 & 59 & 65 & 73 \nl 
   6604.600 &   1.357 & 4.900e-02 & 36 & 65 & 72 & 83 \nl 
\noalign{\hrule}
 Ti I \, 6091.180 & 2.267 & 3.802e-01 & 21 & 19 & 113 & 56 \nl 
   6126.220 & 1.067 & 3.802e-02 &  22 &  87 & 200 & 115 \nl 
   6258.100 & 1.443 & 4.467e-01 &  42 &  89 & 146 & 153 \nl 
   6261.100 & 1.430 & 3.311e-01 &  40 & 107 & 146 & 174 \nl 
   6554.220 & 1.443 & 6.030e-02 & --- & --- & 130 & 153 \nl 
   6556.060 & 1.460 & 6.030e-02 &  18 &  65 & 116 & 130 \nl
   6599.110 & 0.900 & 8.222e-03 &  11 &  29 &  89 & 108 \nl 
\noalign{\hrule}
 Ti II \, 6606.970 & 2.061 & 1.622e-03 & --- & 18 & --- & 25 \nl
\noalign{\hrule}
 Mn I \, 6013.513 & 3.072 & 5.610e-01 & 14 & 42 & 108 & 135 \nl
   6021.819 & 3.075 & 1.081e+00 & 17 & 77 & 145 & 144 \nl 
\noalign{\hrule}
 Ni I \, 6327.600 & 1.676 & 7.709e-04 & 39 & 78 & 166 & 105 \nl
   6532.890 & 1.935 & 4.074e-04 & --- &  26 & --- & --- \nl 
   6586.330 & 1.951 & 1.549e-03 &  24 & --- &  91 &  92 \nl 
   6643.640 & 1.676 & 5.012e-03 &  94 & 130 & 183 & 181 \nl 
   6767.770 & 1.826 & 6.761e-03 &  91 & 142 & --- & --- \nl 
   6772.360 & 3.658 & 1.047e-01 & --- & 143 &  64 &  63 \nl 
\noalign{\hrule}
 Zn I \, 4722.160 & 4.030 & 4.571e-01 & 22 & 40 & 104 & 49 \nl
   4810.540 & 4.080 & 7.244e-01 & 47 & 49 & 92 & 60  \nl
\noalign{\hrule}
 Y I \, 6435.004  &  0.066 & 1.514e-01 & --- & --- & 146 & 44 \nl 
\noalign{\hrule}
 Y II \, 6795.414 & 1.738 & 7.244e-02 & --- & --- & 106 & 9 \nl 
\noalign{\hrule}
 Zr I \, 6127.460 &  0.154 & 8.710e-02 & --- & --- & 157 & 45 \nl 
   6134.570 & 0.000 & 5.248e-02 & --- &  29 & 168 & 45 \nl 
   6140.460 & 0.519 & 3.890e-02 & --- &  15 &  81 & 11 \nl 
   6143.180 & 0.071 & 7.943e-02 & --- &  48 & 196 & 39 \nl 
\noalign{\hrule}
 Zr II \, 6114.852 & 1.665 & 1.995e-02 & --- & 7 & 72 & 3 \nl
\noalign{\hrule}
 Ba II \,  5853.680 & 0.604 & 9.862e-02 & --- & 127 & 447 & 169 \nl 
   6141.730 & 0.704 & 8.375e-01 & 134 & 202 & 1063 & 215 \nl 
   6496.900 & 0.604 & 4.170e-01 & 136 & 171 & 775 & 221 \nl 
\noalign{\hrule}
 La II \,  6390.477 & 0.321 & 3.548e-02 & --- & 52 & 260 & 78 \nl 
   6774.268 & 0.126 & 1.622e-02 & --- & 27 & 300 & 96 \nl 
\noalign{\hrule}
 Eu II \, 6645.110 & 1.370 & 1.580e+00 & 15 & 40 & 185 & 35 \nl 
\enddata
\tablecomments{ A `--' indicates an absent or blended line. \nl }
\end{planotable}
\end{document}



==> Geisler.tab5.dat <==

\documentclass{aastex}
%\documentstyle[12pt,aaspp4]{article}
\begin{document}
\begin{deluxetable}{ cccccc }  
\setcounter{table}{4}  
\tablewidth{450pt}  
\singlespace
\tablecaption{Abundances in Sculptor Red Giants}

\tablehead{
\multicolumn{1}{c} {Element} &
\multicolumn{1}{c} {Solar A(x)} &
\multicolumn{1}{c} {Star 195} &
\multicolumn{1}{c} {Star 770} &  
\multicolumn{1}{c} {Star 1446} &
\multicolumn{1}{c} {Star 982}
}
\startdata 

 O& 8.77 & -1.67$\pm$0.18 & -1.51$\pm$0.18 & -1.25$\pm$0.18 & -1.27$\pm$0.18 \nl
Na& 6.33 & -2.62$\pm$0.17 & -2.33$\pm$0.18 & -1.75$\pm$0.05 & -1.21$\pm$0.10 \nl
Mg& 7.58 & -1.41$\pm$0.15 & -1.56$\pm$0.15 & -1.39$\pm$0.15 & -1.19$\pm$0.11 \nl
Al& 6.47 &  ....          &  ....          & -1.64$\pm$0.14 & -1.35$\pm$0.05 \nl
Si& 7.55 & -2.09$\pm$0.18 & -2.05$\pm$0.18 & -1.55$\pm$0.18 &  ....          \nl
Ca& 6.36 & -1.98$\pm$0.13 & -1.55$\pm$0.09 & -1.34$\pm$0.17 & -1.13$\pm$0.17 \nl
Sc& 3.17 & -2.18$\pm$0.06 & -1.82$\pm$0.09 & -1.65$\pm$0.08 & -1.39$\pm$0.10 \nl
Ti& 5.02 & -2.03$\pm$0.15 & -1.58$\pm$0.15 & -1.39$\pm$0.12 & -1.14$\pm$0.19 \nl
Mn& 5.39 & -2.14$\pm$0.18 & -2.11$\pm$0.18 & -1.51$\pm$0.18 & -1.57$\pm$0.08 \nl
Fe& 7.50 & -2.10$\pm$0.15 & -1.72$\pm$0.13 & -1.20$\pm$0.13 & -0.97$\pm$0.16 \nl
Ni& 6.25 & -2.13$\pm$0.12 & -1.68$\pm$0.15 & -1.40$\pm$0.14 & -1.10$\pm$0.20 \nl
Zn& 4.60 & -1.83$\pm$0.16 & -1.53$\pm$0.13 & -1.58$\pm$0.10 & -0.90$\pm$0.15 \nl
 Y& 2.24 &  ....          &  ....          & -1.39$\pm$0.18 & +0.14$\pm$0.10 \nl
Zr& 2.60 &  ....          & -1.52$\pm$0.18 & -1.55$\pm$0.09 & +0.28$\pm$0.14 \nl
Ba& 2.13 & -2.04$\pm$0.06 & -1.57$\pm$0.10 & -1.34$\pm$0.08 & +0.92$\pm$0.08 \nl
La& 1.22 &  ....          & -1.39$\pm$0.18 & -1.07$\pm$0.12 & +1.08$\pm$0.20 \nl
Eu& 0.51 & -1.65$\pm$0.18 & -1.46$\pm$0.18 & -1.50$\pm$0.18 & +0.44$\pm$0.18 \nl

\enddata
\tablecomments{Adopted solar abundances are defined as
A(x)= log[n(x)/n(H)] + 12.0.  Stellar abundances are defined as
[x/H]= A(x)$_{\rm Star}$ - A(x)$_{\odot}$. 
}
\end{deluxetable}
\end{document}



==> Geisler.tab6.dat <==

\documentclass{aastex}
%\documentstyle[12pt,aaspp4]{article}
\begin{document}
\begin{deluxetable}{ ccccc }  
\setcounter{table}{5}  
\tablewidth{450pt}  
\singlespace
\tablecaption{Abundance Uncertainties due to Stellar Parameters}

\tablehead{
\multicolumn{1}{c} {Species} &
\multicolumn{1}{c} {$\Delta$T=+100K} &
\multicolumn{1}{c} {$\Delta$(log g)=+0.3 dex} &  
\multicolumn{1}{c} {$\Delta$$\xi$=+0.3 km-s$^{-1}$} &
\multicolumn{1}{c} {$\Delta$}
}
\startdata 

$\Delta$A([O I]) & +0.06 & +0.14 & +0.00 & 0.15 \nl
$\Delta$A(Na I)  & +0.09 & -0.06 & -0.01 & 0.11 \nl
$\Delta$A(Mg I)  & +0.05 & +0.04 & -0.02 & 0.07 \nl
$\Delta$A(Al I)  & +0.09 & -0.03 & +0.00 & 0.09 \nl
$\Delta$A(Si I)  & -0.01 & +0.10 & -0.02 & 0.10 \nl
$\Delta$A(Ca I)  & +0.13 & -0.06 & -0.09 & 0.17 \nl
$\Delta$A(Sc II) & -0.02 & +0.16 & -0.04 & 0.17 \nl
$\Delta$A(Ti I)  & +0.20 & -0.07 & -0.06 & 0.22 \nl
$\Delta$A(Ti II) & -0.03 & +0.17 & -0.01 & 0.17 \nl
$\Delta$A(Mn I)  & +0.14 & -0.02 & -0.05 & 0.15 \nl
$\Delta$A(Fe I)  & +0.12 & +0.02 & -0.09 & 0.15 \nl
$\Delta$A(Fe II) & -0.10 & +0.21 & -0.03 & 0.23 \nl 
$\Delta$A(Ni I)  & +0.12 & +0.05 & -0.09 & 0.16 \nl
$\Delta$A(Zn I)  & -0.08 & +0.07 & -0.05 & 0.12 \nl
$\Delta$A(Y I)   & +0.24 & -0.07 & +0.00 & 0.25 \nl
$\Delta$A(Y II)  & -0.02 & +0.16 & +0.00 & 0.16 \nl
$\Delta$A(Zr I)  & +0.24 & -0.08 & -0.02 & 0.25 \nl
$\Delta$A(Zr II) & -0.01 & +0.16 & +0.00 & 0.16 \nl 
$\Delta$A(Ba II) & +0.02 & +0.13 & -0.28 & 0.31 \nl
$\Delta$A(La II) & +0.03 & +0.13 & -0.02 & 0.13 \nl
$\Delta$A(Eu II) & -0.01 & +0.16 & -0.03 & 0.16 \nl

\enddata
\tablecomments{Final $\Delta$ is the quadratic sum of $\Delta$T,
$\Delta$(log g), and $\Delta$$\xi$.
}
\end{deluxetable}
\end{document}


